A lower bound on the number of inequivalent APN functions

In this paper, we establish a lower bound on the total number of inequivalent APN functions on the finite field with $2^{2m}$ elements, where $m$ is even. We obtain this result by proving that the APN functions introduced by Pott and the second author, that depend on three parameters $k$, $s$ and $\alpha$, are pairwise inequivalent for distinct choices of the parameters $k$ and $s$. Moreover, we determine the automorphism group of these APN functions.

==> graph3.csv <==
m,num
4,2
6,2
8,6
10,6
12,8
14,12
16,20
18,15
20,24
22,30
24,28
26,42
28,48
30,32
32,72
34,72
36,60
38,90
40,88
42,66
44,120
46,132
48,104
50,130
52,168
54,126
56,180
58,210
60,128
62,240
64,272
66,170
68,288
70,216
72,228
74,342
76,360
78,240
80,336
82,420
84,264
86,462
88,460
90,276
92,528
94,552
96,400
98,525
100,520
102,416
104,648
106,702
108,504
110,560
112,696
114,522
116,840
118,870
120,496
122,930
124,960
126,576
128,1056
130,792
132,680
134,1122
136,1120
138,770
140,864
142,1260
144,888
146,1332
148,1368
150,760
152,1404
154,1170
156,960
158,1560
160,1312
162,1107
164,1680
166,1722
168,1032
170,1376
172,1848
174,1232
176,1800
178,1980
180,1104
182,1656
184,2068
186,1410
188,2208
190,1728
192,1568
194,2352
196,2100
198,1500
200,2040
202,2550
204,1664
206,2652
208,2544
210,1272
212,2808
214,2862
216,1980
218,2970
220,2240
222,2016
224,2736
226,3192
228,2088
230,2552
232,3304
234,2124
236,3480
238,2880
240,1952
242,3355
244,3720
246,2480
248,3780
250,3150
252,2304
254,4032
256,4160
258,2730
260,3168
262,4290
264,2680
266,3618
268,4488
270,2448
272,4416
274,4692
276,3080
278,4830
280,3408
282,3266
284,5040
286,4320
288,3504
290,4088
292,5328
294,3108
296,5400
298,5550
300,3040
302,5700
304,5544
306,3696
308,4680
310,4680
312,3792
314,6162
316,6240
318,4160
320,5184
322,5346
324,4428
326,6642
328,6640
330,3320
332,6888
334,6972
336,4080
338,6630
340,5504
342,4644
344,7308
346,7482
348,4928
350,5280
352,7120
354,5162
356,7920
358,8010
360,4368
362,8190
364,6624
366,5520
368,8184
370,6696
372,5640
374,7520
376,8740
378,5130
380,6912
382,9120
384,6208
386,9312
388,9408
390,4704
392,8316
394,9702
396,6000
398,9900
400,8080
402,6666
404,10200
406,8568
408,6592
410,8240
412,10608
414,6864
416,10080
418,9450
420,5088
422,11130
424,11128
426,7490
428,11448
430,9072
432,7848
434,9810
436,11880
438,7920
440,8880
442,10656
444,8064
446,12432
448,10848
450,6780
452,12768
454,12882
456,8280
458,13110
460,10208
462,6960
464,13104
466,13572
468,8496
470,10856
472,13804
474,9282
476,11520
478,14280
480,7744
482,14520
484,13420
486,9882
488,14760
490,10332
492,9920
494,13392
496,15000
498,10250
500,12600
502,15750
504,9144
506,13970
508,16128
510,8192
512,16512
514,16512
516,10920
518,14040
520,12576
522,11004
524,17160
526,17292
528,10640
530,13832
532,14472
534,11792
536,17820
538,18090
540,9792
542,18360
544,17536
546,9864
548,18768
550,13800
552,12232
554,19182
556,19320
558,12600
560,13536
562,19740
564,13064
566,20022
568,20020
570,10296
572,17280
574,17280
576,13920
578,19720
580,16352
582,14016
584,21168
586,21462
588,12432
590,17168
592,21456
594,13410
596,22200
598,19800
600,12080
602,19026
604,22800
606,15200
608,22032
610,18360
612,14784
614,23562
616,18600
618,15810
620,18720
622,24180
624,15072
626,24492
628,24648
630,11376
632,24804
634,25122
636,16640
638,22400
640,20608
642,17066
644,21384
646,23328
648,17604
650,19560
652,26568
654,17712
656,26400
658,22770
660,13280
662,27390
664,27388
666,18036
668,27888
670,22176
672,16224
674,28392
676,26520
678,19040
680,21888
682,25650
684,18576
686,25284
688,29064
690,15224
692,29928
694,30102
696,19600
698,30450
700,21120
702,19008
704,28320
706,31152
708,20648
710,24920
712,31504
714,17184
716,32040
718,32220
720,17376
722,30951
724,32760
726,20020
728,26352
730,26352
732,22080
734,33672
736,32560
738,22200
740,26784
742,29016
744,22440
746,34782
748,30080
750,18800
752,34776
754,31752
756,20520
758,35910
760,27504
762,24066
764,36480
766,36672
768,24704
770,23160
772,37248
774,24444
776,37440
778,37830
780,18816
782,34496
784,33096
786,25610
788,38808
790,30888
792,23880
794,39402
796,39600
798,21600
800,32160
802,40200
804,26664
806,36360
808,40600
810,21924
812,34272
814,36720
816,26240
818,41820
820,32960
822,28016
824,42228
826,36018
828,27456
830,34112
832,40128
834,28842
836,37800
838,43890
840,20256
842,44310
844,44520
846,29256
848,44304
850,34080
852,29960
854,38520
856,45580
858,25800
860,36288
862,46440
864,31248
866,46872
868,39240
870,24416
872,47304
874,43362
876,31680
878,48180
880,35360
882,27846
884,42624
886,49062
888,32112
890,39248
892,49728
894,33152
896,43200
898,50400
900,27120
902,45200
904,50848
906,34050
908,51528
910,32832
912,32976
914,52212
916,52440
918,33120
920,40656
922,53130
924,27840
926,53592
928,52192
930,27960
932,54288
934,54522
936,33840
938,46530
940,43424
942,36816
944,54984
946,49770
948,37128
950,42840
952,45888
954,37284
956,57120
958,57360
960,30848
962,52056
964,58080
966,31944
968,53460
970,46656
972,39528
974,59292
976,58800
978,39690
980,41328
982,60270
984,39520
986,55328
988,53568
990,29760
992,59760
994,52290
996,41000
998,62250
1000,50200
